Simon's model does not produce Zipf's law: The fundamental rich-get-richer mechanism for any power-law size ranking

Many complex systems are composed of disparate, interacting types of varying sizes: Species abundances in ecosystems, firm sizes in markets, city populations in countries, word counts in language, etc. A longstanding mystery of complex systems is Zipf's law, which is the empirical observation that component size decreases as the inverse of component rank -- $S \propto r^{-1}$ -- and its generalization $S \propto r^{-\alpha}$ for $\alpha \ge 0$. Herbert Simon's 1955 theoretical rich-get-richer mechanism for system growth has prevailed as capturing the essential process. But Simon's analysis is in fact flawed: In the limit of zero innovation, the model leads to a winner-takes-all system with $\alpha \rightarrow \infty$, rather than $\alpha \rightarrow 1$. Here, for pure rich-get-richer systems, we derive the time-dependent innovation rate $\rho_t$ that correctly produces power-law size rankings across all $\alpha \ge 0$. To produce Zipf's law, we uncover that $\rho_t$ must decay as the inverse of the log of the number of types, $1/\ln N$. We then show that our time-dependent innovation rate governs type emergence in any system obeying a power-law size-ranking, independent of the underlying mechanism. We demonstrate agreement between our model's output and word rankings in a collection of famous novels, while Simon's model fails. Going forward, our dynamic innovation rate mechanism provides the fundamental, Drosophila-like model for all rich-get-richer systems.

==> rich-get-richer-complete.abs.txt <==



==> rich-get-richer-complete.acknowledgments.txt <==
We are grateful for from financial support from the Massachusetts Mutual Life Insurance Company, and an anonymous philanthropic gift.


==> rich-get-richer-complete.logline.txt <==
\begin{textblock}
\item   
Power-law size rankings---from word frequencies to city sizes---are among the most universal patterns in complex systems, yet their canonical theoretical model, due to Simon, catastrophically fails in the Zipf's law limit. 
\item   
We derive the fundamental rich-get-richer mechanism that correctly produces any power-law size ranking.
\item
We prove that the dynamic innovation rate we uncover
universally governs type emergence
in any such system
regardless of the underlying mechanism.
\end{textblock}


==> rich-get-richer-complete.title.txt <==
Extension of Simon's rich-get-richer model to generate all possible power-law rank-sized distributions


==> startsupp.txt <==
6

